Simulation of emergency evacuation of passengers with and without disability at different types of metro stations

Metro systems are part of major transportation systems for big cities. Evacuation is a key challenge for metro systems in case of fire or terrorist attacks. In case of evacuation, wheelchair-assisted evacuees might take a longer time. In order to understand the effect of assisted and non-assisted evacuees on evacuation, a simulation is conducted in this study. Platform evacuation and train evacuation simulation are done. A train load survey is conducted to understand the number of evacuees inside a train. Two different layouts of stations are considered, underground island-type platforms and elevated platforms. Simulation of wheelchair-assisted and non-assisted evacuees is done. Design of experiment is used to create full factorial and fractional factorial designs to take input of different factors in simulation. The main factors affecting the total evacuation time are calculated using the design of experiment. It is found that wheelchair-assisted evacuees take longer time than non-assisted evacuees in both underground and elevated station platforms. It is also found that efforts are needed to increase the speed of the non-assisted evacuees also.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

